Hydrodynamical Evolution of Black-Hole Binaries Embedded in AGN Discs

Stellar-mass binary black holes (BBHs) embedded in active galactic nucleus (AGN) discs are possible progenitors of black-hole mergers detected in gravitational waves by LIGO/VIRGO. To better understand the hydrodynamical evolution of BBHs interacting with the disc gas, we perform a suite of high-resolution 2D simulations of binaries in local disc (shearing-box) models, considering various binary mass ratios, eccentricities and background disc properties. We use the $\gamma$-law equation of state and adopt a robust post-processing treatment to evaluate the mass accretion rate, torque and energy transfer rate on the binary to determine its long-term orbital evolution. We find that circular comparable-mass binaries contract, with an orbital decay rate of a few times the mass doubling rate. Eccentric binaries always experience eccentricity damping. Prograde binaries with higher eccentricities or smaller mass ratios generally have slower orbital decay rates, with some extreme cases exhibiting orbital expansion. The averaged binary mass accretion rate depends on the physical size of the accretor. The accretion flows are highly variable, and the dominant variability frequency is the apparent binary orbital frequency (in the rotating frame around the central massive BH) for circular binaries but gradually shifts to the radial epicyclic frequency as the binary eccentricity increases. Our findings demonstrate that the dynamics of BBHs embedded in AGN discs is quite different from that of isolated binaries in their own circumbinary discs. Furthermore, our results suggest that the hardening timescales of the binaries are much shorter than their migration timescales in the disc, for all reasonable binary and disc parameters.

==> README.txt <==
Hi,

As instructed, we include this explanatory readme file. Though it is not clear from the instructions what we should say. So we apologize beforehand if there is any confusion.

The main tex file is "ms-b4proof.tex". The compiled PDF file "ms-b4proof.pdf" is also included. There are 25 image files (all of them are PDF files). We used BibTeX to generate the bibliography, so "refs.bib" and the auxiliary "ms-b4proof.bbl" are included as well. We also included the latest version of "mnras.cls", "mnras.bst", and all other LaTeX auxiliary files generated from compilation just in case.

Please do not hesitate to contact us if you have any questions regarding these files. Thank you very much in advance!

Best regards,
Rixin Li
Dong Lai
